Case Study of Novelty, Complexity, and Adaptation in a Multicellular System

Continuing generation of novelty, complexity, and adaptation are well-established as core aspects of open-ended evolution. However, it has yet to be firmly established to what extent these phenomena are coupled and by what means they interact. In this work, we track the co-evolution of novelty, complexity, and adaptation in a case study from the DISHTINY simulation system, which is designed to study the evolution of digital multicellularity. In this case study, we describe ten qualitatively distinct multicellular morphologies, several of which exhibit asymmetrical growth and distinct life stages. We contextualize the evolutionary history of these morphologies with measurements of complexity and adaptation. Our case study suggests a loose -- sometimes divergent -- relationship can exist among novelty, complexity, and adaptation.

==> requirements.txt <==
# This file was autogenerated by uv via the following command:
#    uv pip compile requirements.in
aiobotocore==1.1.2
    # via
    #   -r requirements.in
    #   s3fs
aiohappyeyeballs==2.6.1
    # via aiohttp
aiohttp==3.12.15
    # via aiobotocore
aioitertools==0.12.0
    # via aiobotocore
aiosignal==1.4.0
    # via aiohttp
alabaster==0.7.16
    # via sphinx
async-timeout==5.0.1
    # via aiohttp
attrs==20.3.0
    # via
    #   aiohttp
    #   jsonschema
    #   markdown-it-py
awscli==1.18.121
    # via aiobotocore
babel==2.17.0
    # via sphinx
backcall==0.2.0
    # via ipython
beautifulsoup4==4.13.5
    # via bs4
black==22.10.0
    # via -r requirements.in
bleach==6.2.0
    # via nbconvert
boto3==1.14.44
    # via
    #   -r requirements.in
    #   aiobotocore
botocore==1.17.44
    # via
    #   aiobotocore
    #   awscli
    #   boto3
    #   s3transfer
breathe==4.19.2
    # via
    #   -r requirements.in
    #   exhale
bs4==0.0.2
    # via exhale
certifi==2025.8.3
    # via requests
charset-normalizer==3.4.3
    # via requests
click==8.2.1
    # via
    #   black
    #   keyname
colorama==0.4.3
    # via awscli
coverxygen==1.5.0
    # via -r requirements.in
cycler==0.12.1
    # via matplotlib
decorator==5.2.1
    # via
    #   ipython
    #   networkx
    #   retry
    #   traitlets
defusedxml==0.7.1
    # via nbconvert
deprecation==2.1.0
    # via -r requirements.in
distutils-strtobool==0.1.0
    # via teeplot
docutils==0.15.2
    # via
    #   awscli
    #   botocore
    #   breathe
    #   myst-parser
    #   sphinx
entrypoints==0.4
    # via nbconvert
exdown==0.7.0
    # via -r requirements.in
exhale==0.2.3
    # via -r requirements.in
fastjsonschema==2.21.2
    # via nbformat
fonttools==4.59.2
    # via matplotlib
frozendict==1.2
    # via -r requirements.in
frozenlist==1.7.0
    # via
    #   aiohttp
    #   aiosignal
fsspec==0.8.5
    # via
    #   -r requirements.in
    #   s3fs
gitdb==4.0.12
    # via gitpython
gitpython==3.1.14
    # via -r requirements.in
hurry-filesize==0.9
    # via nbmetalog
idna==2.8
    # via
    #   -r requirements.in
    #   requests
    #   yarl
image-slicer==2.1.1
    # via -r requirements.in
imagesize==1.4.1
    # via sphinx
importlib-metadata==8.7.0
    # via watermark
ipykernel==5.5.3
    # via
    #   -r requirements.in
    #   ipynbname
ipynbname==2025.8.0.0
    # via nbmetalog
ipython==7.16.1
    # via
    #   -r requirements.in
    #   ipykernel
    #   watermark
ipython-genutils==0.2.0
    # via traitlets
iterdub==0.2.0
    # via -r requirements.in
iterpop==0.3.4
    # via -r requirements.in
j2cli==0.3.10
    # via -r requirements.in
jedi==0.19.2
    # via ipython
jinja2==2.11.3
    # via
    #   -r requirements.in
    #   j2cli
    #   myst-parser
    #   nbconvert
    #   sphinx
jmespath==0.10.0
    # via
    #   boto3
    #   botocore
jsonschema==4.17.3
    # via nbformat
jupyter-client==6.1.12
    # via
    #   -r requirements.in
    #   ipykernel
jupyter-core==4.7.1
    # via
    #   -r requirements.in
    #   jupyter-client
    #   nbconvert
    #   nbformat
keyname==0.6.0
    # via
    #   -r requirements.in
    #   nbmetalog
    #   teeplot
kiwisolver==1.4.9
    # via matplotlib
lxml==6.0.1
    # via exhale
markdown-it-py==0.6.2
    # via
    #   -r requirements.in
    #   mdit-py-plugins
    #   myst-parser
markdown2==2.3.9
    # via -r requirements.in
markupsafe==2.0.1
    # via
    #   -r requirements.in
    #   jinja2
matplotlib==3.5.3
    # via
    #   -r requirements.in
    #   seaborn
    #   teeplot
mdit-py-plugins==0.2.6
    # via
    #   markdown-it-py
    #   myst-parser
mistune==0.8.4
    # via nbconvert
more-itertools==10.7.0
    # via keyname
multidict==6.6.4
    # via
    #   aiohttp
    #   yarl
mypy-extensions==1.1.0
    # via black
myst-parser==0.13.5
    # via -r requirements.in
nb-clean==2.0.2
    # via -r requirements.in
nbconvert==5.6.1
    # via -r requirements.in
nbformat==5.3.0
    # via
    #   nb-clean
    #   nbconvert
nbmetalog==0.2.6
    # via -r requirements.in
networkx==2.5
    # via -r requirements.in
nose==1.3.7
    # via -r requirements.in
numpy==1.21.6
    # via
    #   -r requirements.in
    #   iterdub
    #   matplotlib
    #   opencv-python
    #   pandas
    #   patsy
    #   scipy
    #   seaborn
    #   statsmodels
oauthlib==3.3.1
    # via requests-oauthlib
opencv-python==4.6.0.66
    # via -r requirements.in
osfclient==0.0.5
    # via -r requirements.in
packaging==25.0
    # via
    #   deprecation
    #   matplotlib
    #   sphinx
    #   statsmodels
pandas==1.4.4
    # via
    #   -r requirements.in
    #   nbmetalog
    #   seaborn
    #   statsmodels
pandocfilters==1.5.1
    # via nbconvert
parso==0.8.5
    # via jedi
pathspec==0.12.1
    # via black
patsy==1.0.1
    # via statsmodels
pexpect==4.9.0
    # via ipython
pickleshare==0.7.5
    # via ipython
pillow==7.2.0
    # via
    #   image-slicer
    #   matplotlib
platformdirs==4.4.0
    # via black
prompt-toolkit==3.0.52
    # via ipython
propcache==0.3.2
    # via
    #   aiohttp
    #   yarl
ptyprocess==0.7.0
    # via pexpect
py==1.11.0
    # via retry
pyasn1==0.6.1
    # via rsa
pygments==2.19.2
    # via
    #   ipython
    #   nbconvert
    #   sphinx
pyparsing==3.2.3
    # via matplotlib
pyrsistent==0.20.0
    # via jsonschema
pysocks==1.7.1
    # via requests
python-dateutil==2.9.0.post0
    # via
    #   botocore
    #   jupyter-client
    #   matplotlib
    #   pandas
python-slugify==4.0.1
    # via
    #   -r requirements.in
    #   teeplot
pytz==2025.2
    # via pandas
pyyaml==5.3.1
    # via
    #   awscli
    #   j2cli
    #   myst-parser
    #   nbmetalog
pyzmq==27.0.2
    # via jupyter-client
requests==2.32.5
    # via
    #   osfclient
    #   requests-oauthlib
    #   sphinx
    #   tweepy
requests-oauthlib==2.0.0
    # via tweepy
retry==0.9.2
    # via keyname
rsa==4.5
    # via awscli
ruff==0.0.260
    # via -r requirements.in
s3fs==0.5.1
    # via -r requirements.in
s3transfer==0.3.7
    # via
    #   awscli
    #   boto3
scipy==1.11.4
    # via
    #   -r requirements.in
    #   statsmodels
seaborn==0.13.2
    # via -r requirements.in
setuptools==80.9.0
    # via
    #   hurry-filesize
    #   ipython
    #   sphinx
    #   watermark
six==1.17.0
    # via
    #   breathe
    #   exhale
    #   osfclient
    #   python-dateutil
    #   traitlets
    #   tweepy
smmap==5.0.2
    # via gitdb
snowballstemmer==3.0.1
    # via sphinx
soupsieve==2.8
    # via beautifulsoup4
sphinx==3.1.2
    # via
    #   -r requirements.in
    #   breathe
    #   exhale
    #   myst-parser
    #   sphinx-rtd-theme
    #   sphinxemoji
sphinx-rtd-theme==0.5.0
    # via -r requirements.in
sphinxcontrib-applehelp==2.0.0
    # via sphinx
sphinxcontrib-devhelp==2.0.0
    # via sphinx
sphinxcontrib-htmlhelp==2.1.0
    # via sphinx
sphinxcontrib-jsmath==1.0.1
    # via sphinx
sphinxcontrib-qthelp==2.0.0
    # via sphinx
sphinxcontrib-serializinghtml==2.0.0
    # via sphinx
sphinxemoji==0.1.8
    # via -r requirements.in
statsmodels==0.13.5
    # via -r requirements.in
teeplot==1.4.2
    # via -r requirements.in
testpath==0.6.0
    # via nbconvert
text-unidecode==1.3
    # via python-slugify
toml==0.10.1
    # via -r requirements.in
tomli==2.2.1
    # via black
tornado==6.5.2
    # via
    #   ipykernel
    #   jupyter-client
tqdm==4.50.2
    # via
    #   -r requirements.in
    #   osfclient
traitlets==4.3.3
    # via
    #   -r requirements.in
    #   ipykernel
    #   ipython
    #   jupyter-client
    #   jupyter-core
    #   nbconvert
    #   nbformat
tweepy==3.10.0
    # via -r requirements.in
typing-extensions==4.15.0
    # via
    #   aiosignal
    #   beautifulsoup4
    #   multidict
    #   teeplot
urllib3==1.25.11
    # via
    #   botocore
    #   requests
uv==0.3.5
    # via -r requirements.in
watermark==2.4.3
    # via -r requirements.in
wcwidth==0.2.13
    # via prompt-toolkit
webencodings==0.5.1
    # via bleach
wrapt==1.17.3
    # via aiobotocore
yarl==1.20.1
    # via aiohttp
zipp==3.23.0
    # via importlib-metadata

